Thermal decomposition as an activity driver of near-Earth asteroid (3200) Phaethon

Near-Earth asteroid (3200) Phaethon is an active asteroid with a dust tail repeatedly observed over the past decade for 3 days during each perihelion passage down to a heliocentric distance of 0.14 au. The mechanism causing the activity is still debated, and the suggested mechanisms lack clear supporting evidence. Phaethon has been identified as the likely parent body of the annual Geminid meteor shower, making it one of the few active asteroids associated with a meteoroid stream. Its low albedo and B-type reflectance spectrum indicates that Phaethon's composition is similar to carbonaceous chondrite meteorites, but a connection to a specific meteorite group is ambiguous due to the lack of diagnostic absorption features. In this study, we analyze the mid-infrared emissivity spectrum of Phaethon and find that it is closely associated with the Yamato-group (CY) of carbonaceous chondrites. The CY chondrites represent primitive carbonaceous material that experienced early aqueous alteration and subsequent late-stage thermal metamorphism. Minerals in these meteorites, some of which we identify in Phaethon's spectrum, show evidence of thermal decomposition; notably, the dehydroxylation and transformation of phyllosilicates into poorly crystalline olivine. Additionally, sulfides and carbonates in CYs are known release S2and CO2 gas upon heating to ~700oC. We show that Phaethon's surface temperature during its observed window of activity is consistent with the thermal decomposition temperatures of several components in CY meteorites. All of these lines of evidence are strong indicators that gas release from thermal decomposition reactions is responsible for Phaethon's activity. The results of this study have implications for the formation of the Geminid meteoroid stream, the origins of thermally-altered primitive meteorites, and the destruction of low-perihelion asteroids.

==> Extended_Data_Table1.txt <==
\setcounter{table}{0}
\renewcommand{\tablename}{Extended Data Table}
{
\begin{table}[h!]
\caption{Spectral Mixing Models with Different Olivine and Carbonate Components}\label{extab1}
    \begin{tabular}{l|ccc}
        mineral mixture & r.m.s. & $\chi_\nu^2$ & $\Delta BIC$ \\ \hline
        Fo$_{75}$ + troi + port + cal + magn + bru & 0.0115 & 0.840 &  -- \\
        Fo$_{75}$ + troi + cal + magn + bru & 0.0119 & 0.897 &  15 \\
        Fo$_{75}$ + troi + port + cal + bru & 0.0119 & 0.905 &  18 \\
        Fo$_{75}$ + troi + port + cal + magn & 0.0126 & 0.995 &  51 \\
        Fo$_{75}$ + troi + port + magn + bru & 0.0128 & 1.023 &  61 \\
        troi + port + cal + magn + bru & 0.0141 & 1.464 &  142 \\
        Fo$_{75}$ + port + cal + magn + bru & 0.0157 & 1.630 &  195 \\
        \hline
        Fo$_0$ + troi + port + cal + magn + enst + bru & 0.0136 & 1.223 & 120 \\
        Fo$_{10}$ + troi + port + sid + magn + enst + peri & 0.0131 & 1.067 & 90 \\
        Fo$_{20}$ + troi + port + sid + magn + enst + peri & 0.0127 & 1.005 & 68 \\
        Fo$_{30}$ + troi + port + sid + magn + enst + peri & 0.0123 & 0.961 & 51 \\
        Fo$_{40}$ + troi + port + sid + magn + enst + bru & 0.0122 & 0.962 & 47 \\
        Fo$_{50}$ + troi + port + sid + magn + bruc & 0.0118 & 0.884 & 19 \\
        Fo$_{55}$ + troi + port + cal + magn + enst + bru & 0.0119 & 0.893 & 27 \\
        Fo$_{65}$ + troi + port + cal + magn + enst + bru & 0.0116 & 0.838 & 11 \\
        Fo$_{70}$ + troi + port + cal + magn + bru & 0.0120 & 0.944 & 36 \\
        Fo$_{80}$ + troi + port + cal + magn + enst + bru & 0.0118 & 0.911 & 30 \\
        Fo$_{89}$ + troi + port + cal + magn + enst + bru & 0.0128 & 1.089 & 83  \\
        Fo$_{100}$ + troi + port + cal + magn + enst + bru & 0.0136 & 1.336 & 131 \\
        \hline       
        Fo$_{75}$ + troi + port + cal + ank + bru & 0.0117 & 0.884 & 17 \\
        Fo$_{75}$ + troi + port + cal + sid + bru & 0.0117 & 0.869 & 14 \\
        Fo$_{75}$ + troi + port + magn + ank+ bru & 0.0118 & 0.890 & 21 \\
        Fo$_{75}$ + troi + port + magn + sid + bru & 0.0117 & 0.869 & 16 \\
        Fo$_{75}$ + troi + port + ank + sid + bru & 0.0118 & 0.876 & 19 \\

        \hline
        \multicolumn{4}{l}{pyrr - pyrrhotite, Fo - forsterite, bru - brucite, enst - enstatite, port - portlandite,} \\
        \multicolumn{4}{l}{cal - calcite, magn - magnesite, sid - siderite, ank - ankerite, peri - periclase}
    \end{tabular}
\end{table}
}
